The ELM Survey. VII. Orbital Properties of Low Mass White Dwarf Binaries

We present the discovery of 15 extremely low mass (5 < log{g} < 7) white dwarf candidates, 9 of which are in ultra-compact double-degenerate binaries. Our targeted ELM Survey sample now includes 76 binaries. The sample has a lognormal distribution of orbital periods with a median period of 5.4 hr. The velocity amplitudes imply that the binary companions have a normal distribution of mass with 0.76 Msun mean and 0.25 Msun dispersion. Thus extremely low mass white dwarfs are found in binaries with a typical mass ratio of 1:4. Statistically speaking, 95% of the white dwarf binaries have a total mass below the Chandrasekhar mass and thus are not Type Ia supernova progenitors. Yet half of the observed binaries will merge in less than 6 Gyr due to gravitational wave radiation; probable outcomes include single massive white dwarfs and stable mass transfer AM CVn binaries.

==> table4.txt <==
J0125+2017 & 6279.683709 & $   92.2 \pm 17.8 $ \\
\nodata    & 6329.595091 & $   30.9 \pm  7.7 $ \\
\nodata    & 6329.612901 & $   15.8 \pm  6.0 $ \\
\nodata    & 6330.630689 & $   41.9 \pm  5.0 $ \\
\nodata    & 6331.595507 & $   73.8 \pm  3.9 $ \\
\nodata    & 7008.555545 & $    0.1 \pm  7.9 $ \\
\nodata    & 7008.576770 & $   28.8 \pm  8.9 $ \\
\nodata    & 7008.614255 & $   -1.1 \pm  6.9 $ \\
\nodata    & 7012.588614 & $  153.0 \pm  4.5 $ \\
\nodata    & 7012.655194 & $  135.8 \pm  6.6 $ \\
\nodata    & 7012.712908 & $  117.1 \pm  4.6 $ \\
\nodata    & 7311.906110 & $   93.3 \pm  4.9 $ \\
\nodata    & 7311.908367 & $   87.4 \pm  3.4 $ \\
\nodata    & 7311.911296 & $   91.1 \pm  3.7 $ \\
\nodata    & 7311.913564 & $   94.8 \pm  5.2 $ \\
\nodata    & 7311.971366 & $   68.3 \pm  3.3 $ \\
\tableline
J0806-0905 & 6720.666463 & $  115.7 \pm  7.5 $ \\
\nodata    & 6720.674506 & $   94.7 \pm  8.2 $ \\
\nodata    & 6720.717328 & $   72.8 \pm 19.5 $ \\
\nodata    & 7012.880921 & $  110.5 \pm  6.5 $ \\
\nodata    & 7012.888977 & $  127.3 \pm  8.1 $ \\
\nodata    & 7043.852565 & $  112.0 \pm 16.7 $ \\
\nodata    & 7044.916683 & $   -5.5 \pm 33.3 $ \\
\nodata    & 7045.842962 & $   89.2 \pm 26.2 $ \\
\nodata    & 7107.610996 & $  116.0 \pm 11.9 $ \\
\nodata    & 7107.616968 & $  103.7 \pm 10.1 $ \\
\nodata    & 7107.650808 & $   99.3 \pm  7.6 $ \\
\nodata    & 7107.730663 & $  130.7 \pm  8.1 $ \\
\nodata    & 7108.615111 & $  109.0 \pm  5.9 $ \\
\nodata    & 7108.627321 & $  105.7 \pm 11.8 $ \\
\nodata    & 7108.658384 & $  120.0 \pm  8.5 $ \\
\nodata    & 7108.689793 & $   99.2 \pm  6.7 $ \\
\tableline
J0940+6304 & 4595.652118 & $  -14.7 \pm 14.8 $ \\
\nodata    & 6041.776853 & $   61.5 \pm 19.3 $ \\
\nodata    & 6329.705400 & $   67.0 \pm 17.4 $ \\
\nodata    & 6329.727529 & $   27.8 \pm 15.8 $ \\
\nodata    & 6331.840857 & $ -147.6 \pm 12.2 $ \\
\nodata    & 6331.864479 & $  -73.5 \pm 11.4 $ \\
\nodata    & 6331.918448 & $   90.6 \pm  9.0 $ \\
\nodata    & 6333.841959 & $   58.1 \pm 15.8 $ \\
\nodata    & 6334.045623 & $  128.6 \pm 17.4 $ \\
\nodata    & 6596.930401 & $  194.5 \pm 10.6 $ \\
\nodata    & 6596.966330 & $  229.2 \pm 12.4 $ \\
\nodata    & 6597.018498 & $  187.2 \pm 15.7 $ \\
\nodata    & 6597.926142 & $  275.7 \pm 29.7 $ \\
\nodata    & 6597.960299 & $  275.2 \pm 13.8 $ \\
\nodata    & 6598.941617 & $  244.8 \pm 16.4 $ \\
\nodata    & 7012.856285 & $ -143.2 \pm 16.6 $ \\
\nodata    & 7012.923661 & $  -17.2 \pm 10.8 $ \\
\nodata    & 7105.635405 & $  179.0 \pm 13.4 $ \\
\nodata    & 7105.772885 & $ -119.6 \pm 14.7 $ \\
\nodata    & 7105.831805 & $ -157.2 \pm 13.0 $ \\
\tableline
J1017+1217 & 6720.737187 & $   51.8 \pm 18.2 $ \\
\nodata    & 6720.757418 & $   35.9 \pm 19.1 $ \\
\nodata    & 7042.907318 & $   23.3 \pm 11.8 $ \\
\nodata    & 7045.874149 & $   52.2 \pm 18.5 $ \\
\nodata    & 7107.625241 & $   36.4 \pm  7.4 $ \\
\nodata    & 7107.748579 & $   13.6 \pm  5.1 $ \\
\nodata    & 7107.836098 & $   42.8 \pm  7.9 $ \\
\nodata    & 7108.611079 & $   22.6 \pm  8.0 $ \\
\nodata    & 7108.623625 & $   22.1 \pm  8.4 $ \\
\nodata    & 7108.635846 & $   38.9 \pm  7.3 $ \\
\nodata    & 7108.654480 & $   37.8 \pm  7.4 $ \\
\nodata    & 7108.685786 & $   23.6 \pm  5.2 $ \\
\nodata    & 7154.701087 & $   12.4 \pm  7.2 $ \\
\nodata    & 7154.761208 & $    3.5 \pm  7.4 $ \\
\tableline
J1039+1645 & 5270.645315 & $  108.5 \pm 27.2 $ \\
\nodata    & 6036.835586 & $    9.4 \pm 31.9 $ \\
\nodata    & 6037.716118 & $    8.1 \pm 16.4 $ \\
\nodata    & 6037.759101 & $   25.4 \pm 15.3 $ \\
\nodata    & 6038.744092 & $  -72.1 \pm 17.7 $ \\
\nodata    & 6329.804457 & $ -106.6 \pm 22.0 $ \\
\nodata    & 6721.740170 & $  -82.8 \pm 21.4 $ \\
\nodata    & 6721.768931 & $  -97.2 \pm 13.1 $ \\
\nodata    & 6721.785077 & $ -104.5 \pm 25.1 $ \\
\nodata    & 6721.835632 & $  -87.4 \pm 14.6 $ \\
\nodata    & 7012.865030 & $ -183.7 \pm 27.4 $ \\
\nodata    & 7012.982448 & $ -102.3 \pm 25.2 $ \\
\nodata    & 7106.647579 & $  -31.6 \pm 15.7 $ \\
\nodata    & 7106.711118 & $  -81.4 \pm 30.7 $ \\
\nodata    & 7106.848866 & $  -91.8 \pm 14.0 $ \\
\nodata    & 7107.633170 & $ -100.2 \pm 25.3 $ \\
\nodata    & 7107.847292 & $  -24.9 \pm 36.8 $ \\
\nodata    & 7108.646119 & $  -57.8 \pm 23.4 $ \\
\nodata    & 7108.839709 & $   85.8 \pm 30.4 $ \\
\nodata    & 7108.907067 & $  -15.5 \pm 18.9 $ \\
\nodata    & 7109.640861 & $  135.7 \pm 35.6 $ \\
\nodata    & 7109.773887 & $   66.2 \pm 39.7 $ \\
\nodata    & 7109.889552 & $  -25.9 \pm 17.5 $ \\
\nodata    & 7154.662270 & $ -104.5 \pm 14.8 $ \\
\nodata    & 7154.769054 & $ -136.2 \pm 13.1 $ \\
\nodata    & 7155.728570 & $   29.6 \pm 16.7 $ \\
\tableline
J1128+1743 & 4917.651923 & $   21.6 \pm 21.4 $ \\
\nodata    & 6036.857842 & $  -22.0 \pm 18.4 $ \\
\nodata    & 6038.756269 & $   10.8 \pm  9.5 $ \\
\nodata    & 6721.859067 & $  -74.6 \pm  6.9 $ \\
\nodata    & 6721.892262 & $  -76.7 \pm 11.3 $ \\
\nodata    & 7012.900545 & $   30.9 \pm 10.1 $ \\
\nodata    & 7012.992093 & $    4.2 \pm 14.3 $ \\
\nodata    & 7107.691249 & $  -13.6 \pm 10.2 $ \\
\nodata    & 7107.796107 & $    1.7 \pm  9.0 $ \\
\nodata    & 7107.917978 & $  -12.5 \pm  8.7 $ \\
\nodata    & 7108.788460 & $  -31.2 \pm  9.2 $ \\
\nodata    & 7108.799744 & $  -48.2 \pm  8.7 $ \\
\nodata    & 7108.809651 & $  -26.6 \pm  7.6 $ \\
\nodata    & 7108.820808 & $  -10.5 \pm  9.2 $ \\
\nodata    & 7108.830704 & $  -20.2 \pm  7.2 $ \\
\nodata    & 7109.650491 & $  -49.2 \pm 12.3 $ \\
\nodata    & 7109.792767 & $  -37.0 \pm  9.9 $ \\
\nodata    & 7109.908920 & $  -14.5 \pm 10.9 $ \\
\nodata    & 7154.692083 & $  -56.9 \pm  7.0 $ \\
\nodata    & 7154.790060 & $  -92.8 \pm  9.3 $ \\
\nodata    & 7155.752153 & $   24.3 \pm  6.8 $ \\
\tableline
J1130+0933 & 5540.999538 & $ -115.5 \pm 10.3 $ \\
\nodata    & 5976.838391 & $ -170.4 \pm 14.8 $ \\
\nodata    & 5976.855672 & $ -168.7 \pm 11.3 $ \\
\nodata    & 6036.774660 & $ -144.9 \pm  6.0 $ \\
\nodata    & 6036.776628 & $ -153.4 \pm  6.4 $ \\
\nodata    & 6036.849922 & $ -140.2 \pm  5.9 $ \\
\nodata    & 6037.621471 & $ -154.0 \pm  6.1 $ \\
\nodata    & 6069.690742 & $ -112.7 \pm 15.7 $ \\
\nodata    & 6752.854213 & $  -90.0 \pm 11.0 $ \\
\nodata    & 6752.890589 & $  -61.5 \pm 13.5 $ \\
\nodata    & 6752.924824 & $ -100.7 \pm 24.2 $ \\
\nodata    & 7155.745095 & $ -171.1 \pm  4.5 $ \\
\nodata    & 7155.770845 & $ -171.5 \pm  7.8 $ \\
\nodata    & 7160.707912 & $ -204.3 \pm 15.2 $ \\
\nodata    & 7160.732099 & $ -260.4 \pm 15.8 $ \\
\nodata    & 7160.784097 & $ -198.9 \pm 14.9 $ \\
\tableline
J1241+0633 & 6422.730703 & $   40.9 \pm 32.9 $ \\
\nodata    & 6686.877126 & $  204.3 \pm 31.5 $ \\
\nodata    & 6688.028010 & $    0.6 \pm 27.1 $ \\
\nodata    & 6779.657520 & $   77.3 \pm 23.7 $ \\
\nodata    & 6779.761500 & $  200.6 \pm 43.3 $ \\
\nodata    & 6779.874858 & $  309.9 \pm 24.8 $ \\
\nodata    & 6780.642929 & $  136.2 \pm 46.8 $ \\
\nodata    & 6780.650907 & $  113.8 \pm 41.1 $ \\
\nodata    & 6780.680009 & $   98.0 \pm 37.8 $ \\
\nodata    & 6780.864960 & $  237.5 \pm 48.0 $ \\
\nodata    & 6781.675034 & $  178.8 \pm 31.7 $ \\
\nodata    & 6782.649645 & $  171.3 \pm 40.3 $ \\
\nodata    & 6782.656227 & $  149.0 \pm 39.6 $ \\
\nodata    & 6782.662099 & $  148.3 \pm 27.3 $ \\
\nodata    & 6783.629732 & $  259.1 \pm 22.0 $ \\
\nodata    & 6783.633956 & $  199.6 \pm 14.2 $ \\
\nodata    & 6783.639453 & $  226.2 \pm 13.8 $ \\
\nodata    & 6783.643793 & $  225.9 \pm  7.0 $ \\
\nodata    & 6783.647844 & $  224.1 \pm 10.3 $ \\
\nodata    & 6783.651513 & $  196.2 \pm 11.2 $ \\
\nodata    & 6783.656119 & $  211.8 \pm 11.3 $ \\
\nodata    & 6783.659765 & $  230.7 \pm  9.8 $ \\
\nodata    & 6836.645570 & $  169.6 \pm 17.5 $ \\
\nodata    & 6836.694326 & $  109.9 \pm 13.2 $ \\
\nodata    & 6836.705992 & $   54.4 \pm 15.3 $ \\
\nodata    & 6837.650137 & $   74.1 \pm 15.0 $ \\
\nodata    & 6837.655183 & $  101.0 \pm 10.9 $ \\
\nodata    & 6837.681153 & $   83.7 \pm  9.7 $ \\
\nodata    & 6837.697702 & $   62.5 \pm 13.9 $ \\
\nodata    & 6837.733833 & $   -8.0 \pm 15.9 $ \\
\nodata    & 7109.711745 & $  208.8 \pm 15.1 $ \\
\nodata    & 7109.737972 & $  245.6 \pm 15.9 $ \\
\nodata    & 7109.781988 & $  220.8 \pm 14.2 $ \\
\nodata    & 7109.917150 & $  180.0 \pm  7.5 $ \\
\nodata    & 7109.974430 & $  183.5 \pm 13.0 $ \\
\nodata    & 7154.650307 & $   93.8 \pm  8.6 $ \\
\nodata    & 7154.824868 & $  213.9 \pm  7.8 $ \\
\nodata    & 7155.675135 & $  173.4 \pm 21.2 $ \\
\nodata    & 7155.853340 & $  208.3 \pm 12.1 $ \\
\nodata    & 7157.722460 & $  225.3 \pm 13.5 $ \\
\tableline
J1355+1956 & 5999.925941 & $  -49.9 \pm 15.6 $ \\
\nodata    & 6397.742249 & $  -51.5 \pm 17.4 $ \\
\nodata    & 6397.752851 & $  -26.2 \pm 14.6 $ \\
\nodata    & 6397.763360 & $  -24.4 \pm 16.1 $ \\
\nodata    & 6397.773765 & $  -33.2 \pm 12.2 $ \\
\nodata    & 6397.785177 & $  -25.0 \pm 15.6 $ \\
\nodata    & 6397.795605 & $  -37.8 \pm 13.5 $ \\
\nodata    & 6397.806821 & $  -47.0 \pm 17.8 $ \\
\nodata    & 6397.818360 & $  -48.8 \pm 26.0 $ \\
\nodata    & 6397.829193 & $  -32.9 \pm 16.3 $ \\
\nodata    & 6397.839529 & $   12.6 \pm 16.5 $ \\
\nodata    & 6397.850026 & $  -29.9 \pm 13.9 $ \\
\nodata    & 6397.860420 & $   -2.4 \pm 14.1 $ \\
\nodata    & 6397.871010 & $  -35.4 \pm 14.6 $ \\
\nodata    & 6397.881403 & $  -41.8 \pm 18.7 $ \\
\nodata    & 6397.891855 & $   -3.3 \pm 23.1 $ \\
\nodata    & 6715.906529 & $  -62.0 \pm 11.3 $ \\
\nodata    & 6715.918231 & $  -84.5 \pm 16.6 $ \\
\nodata    & 6715.929933 & $  -58.8 \pm 17.6 $ \\
\nodata    & 6715.940501 & $  -60.1 \pm 21.1 $ \\
\nodata    & 7033.993965 & $  -34.0 \pm 31.4 $ \\
\nodata    & 7126.857005 & $  -64.6 \pm 25.7 $ \\
\nodata    & 7126.867236 & $  -64.0 \pm 13.8 $ \\
\nodata    & 7126.877884 & $  -50.5 \pm 20.4 $ \\
\nodata    & 7126.888289 & $  -48.7 \pm 14.5 $ \\
\nodata    & 7127.727392 & $  -46.5 \pm 19.2 $ \\
\nodata    & 7127.739024 & $  -66.0 \pm 20.9 $ \\
\nodata    & 7127.749742 & $  -62.9 \pm 22.4 $ \\
\nodata    & 7127.760853 & $  -44.5 \pm 18.4 $ \\
\nodata    & 7129.741622 & $  -27.8 \pm 42.0 $ \\
\nodata    & 7129.752675 & $ -123.8 \pm 44.4 $ \\
\nodata    & 7129.763335 & $  -84.3 \pm 27.5 $ \\
\nodata    & 7129.774388 & $  -22.2 \pm 30.5 $ \\
\tableline
J1518+1354 & 6045.958729 & $  -58.9 \pm 18.6 $ \\
\nodata    & 6781.944215 & $  -43.1 \pm 22.3 $ \\
\nodata    & 6782.887394 & $   30.6 \pm 20.2 $ \\
\nodata    & 6782.898995 & $   62.7 \pm 26.3 $ \\
\nodata    & 7043.002405 & $   95.5 \pm 28.6 $ \\
\nodata    & 7109.832442 & $  106.1 \pm 12.1 $ \\
\nodata    & 7109.921949 & $   47.3 \pm  9.5 $ \\
\nodata    & 7110.015125 & $  -67.2 \pm  8.4 $ \\
\nodata    & 7154.736127 & $   -5.2 \pm  8.6 $ \\
\nodata    & 7154.818487 & $   51.8 \pm  7.5 $ \\
\nodata    & 7155.863753 & $  -18.6 \pm  7.2 $ \\
\nodata    & 7155.881496 & $   22.9 \pm  8.2 $ \\
\nodata    & 7155.901796 & $   33.1 \pm 10.3 $ \\
\nodata    & 7155.930291 & $   67.2 \pm 10.6 $ \\
\nodata    & 7157.822556 & $    0.7 \pm 23.6 $ \\
\nodata    & 7160.900789 & $ -120.0 \pm 20.2 $ \\
\tableline
J1555+2444 & 3862.909290 & $   16.4 \pm 12.1 $ \\
\nodata    & 6715.952503 & $   -1.2 \pm 22.3 $ \\
\nodata    & 6715.962955 & $   20.7 \pm 25.8 $ \\
\nodata    & 6715.974831 & $    8.1 \pm 19.8 $ \\
\nodata    & 6715.985850 & $    1.5 \pm 12.3 $ \\
\nodata    & 6776.881789 & $    3.4 \pm 18.8 $ \\
\nodata    & 6776.894416 & $   -7.2 \pm 12.0 $ \\
\nodata    & 6776.907021 & $   19.2 \pm 13.5 $ \\
\nodata    & 6776.919787 & $    0.3 \pm 12.9 $ \\
\nodata    & 6776.932438 & $   -0.7 \pm 17.8 $ \\
\nodata    & 7162.811328 & $  -16.1 \pm 15.7 $ \\
\nodata    & 7162.823237 & $    7.8 \pm 13.1 $ \\
\nodata    & 7162.835135 & $  -20.2 \pm 14.0 $ \\
\nodata    & 7162.847056 & $  -14.2 \pm 11.8 $ \\
\nodata    & 7187.785248 & $  -19.8 \pm 17.9 $ \\
\nodata    & 7187.797100 & $  -15.2 \pm 15.0 $ \\
\nodata    & 7187.808882 & $   16.1 \pm 13.1 $ \\
\nodata    & 7188.801586 & $   -6.6 \pm 18.9 $ \\
\nodata    & 7188.813275 & $   15.6 \pm 20.1 $ \\
\nodata    & 7188.825011 & $   23.0 \pm 15.8 $ \\
\tableline
J1631+0605 & 6837.795631 & $  180.5 \pm 16.4 $ \\
\nodata    & 6837.822389 & $  199.0 \pm 12.5 $ \\
\nodata    & 7154.851101 & $ -187.8 \pm 12.8 $ \\
\nodata    & 7154.873509 & $  -79.4 \pm 13.1 $ \\
\nodata    & 7154.914020 & $  137.0 \pm  8.8 $ \\
\nodata    & 7154.948569 & $  203.9 \pm 12.0 $ \\
\nodata    & 7155.815231 & $ -219.6 \pm  9.3 $ \\
\nodata    & 7155.889538 & $   61.4 \pm 15.2 $ \\
\nodata    & 7155.939041 & $  203.7 \pm 11.1 $ \\
\tableline
J1735+2134 & 6011.954365 & $    7.2 \pm 12.2 $ \\
\nodata    & 6414.941485 & $  -43.9 \pm 38.3 $ \\
\nodata    & 6414.963280 & $   -4.8 \pm 34.5 $ \\
\nodata    & 6836.814699 & $   -5.8 \pm  9.9 $ \\
\nodata    & 6836.825081 & $  -13.7 \pm 10.7 $ \\
\nodata    & 6836.835636 & $  -29.5 \pm 10.2 $ \\
\nodata    & 6836.845983 & $  -19.7 \pm 18.7 $ \\
\nodata    & 6836.856411 & $  -15.8 \pm 12.2 $ \\
\nodata    & 7187.821539 & $  -15.4 \pm  9.3 $ \\
\nodata    & 7187.831979 & $   -5.6 \pm  8.6 $ \\
\nodata    & 7187.842558 & $  -28.9 \pm 10.8 $ \\
\nodata    & 7187.852939 & $  -19.2 \pm  8.6 $ \\
\nodata    & 7188.866908 & $  -17.8 \pm  7.0 $ \\
\nodata    & 7188.877429 & $  -44.0 \pm  9.4 $ \\
\nodata    & 7188.887811 & $  -27.1 \pm  9.4 $ \\
\nodata    & 7188.898216 & $  -24.8 \pm 11.7 $ \\
\nodata    & 7193.714987 & $   20.3 \pm 13.3 $ \\
\nodata    & 7193.724814 & $    3.1 \pm 13.3 $ \\
\nodata    & 7193.734640 & $    3.1 \pm 12.6 $ \\
\nodata    & 7193.744466 & $  -29.6 \pm 14.2 $ \\
\tableline
J2139+2227 & 5860.753599 & $   10.5 \pm 10.5 $ \\
\nodata    & 6273.561709 & $   33.7 \pm 14.1 $ \\
\nodata    & 6273.571489 & $   44.7 \pm 16.3 $ \\
\nodata    & 6273.580030 & $   32.5 \pm 15.9 $ \\
\nodata    & 6273.589821 & $    3.3 \pm 14.1 $ \\
\nodata    & 6273.598362 & $   31.7 \pm 15.6 $ \\
\nodata    & 6273.608106 & $   25.6 \pm 17.7 $ \\
\nodata    & 6273.616647 & $   19.2 \pm 12.8 $ \\
\nodata    & 6273.626207 & $   35.0 \pm 19.8 $ \\
\nodata    & 6273.634759 & $   13.4 \pm 12.9 $ \\
\nodata    & 6273.644295 & $   23.3 \pm 15.8 $ \\
\nodata    & 6541.760738 & $  -13.8 \pm  8.9 $ \\
\nodata    & 6541.770437 & $   -1.9 \pm 11.5 $ \\
\nodata    & 6541.779985 & $   -4.4 \pm 10.6 $ \\
\nodata    & 6541.789256 & $   -2.8 \pm  9.1 $ \\
\nodata    & 6541.798596 & $   -7.4 \pm 10.3 $ \\
\nodata    & 6541.807890 & $   -3.4 \pm 11.0 $ \\
\nodata    & 6541.817184 & $   27.6 \pm  7.2 $ \\
\nodata    & 6541.826524 & $   -3.2 \pm  6.4 $ \\
\nodata    & 6541.835725 & $   10.6 \pm 10.1 $ \\
\nodata    & 6541.845077 & $   22.2 \pm  8.4 $ \\
\nodata    & 6541.854371 & $   13.1 \pm  9.6 $ \\
\nodata    & 6541.863873 & $   17.3 \pm 13.5 $ \\
\nodata    & 6541.873271 & $   -7.1 \pm  9.8 $ \\
\nodata    & 6541.882530 & $  -14.6 \pm  8.4 $ \\
\nodata    & 6948.666017 & $   33.9 \pm 10.8 $ \\
\nodata    & 6948.674570 & $   21.9 \pm 12.4 $ \\
\nodata    & 6948.683122 & $   -1.5 \pm 10.5 $ \\
\nodata    & 6948.691687 & $    3.6 \pm 11.0 $ \\
\nodata    & 6953.715400 & $   25.6 \pm 12.7 $ \\
\nodata    & 6953.723952 & $   26.0 \pm  9.9 $ \\
\nodata    & 6953.732505 & $   26.6 \pm 12.4 $ \\
\nodata    & 6953.741058 & $   26.5 \pm 11.8 $ \\
\nodata    & 7187.890388 & $   -7.4 \pm 12.8 $ \\
\nodata    & 7187.899498 & $   -7.1 \pm 12.7 $ \\
\nodata    & 7193.915673 & $   -2.5 \pm 12.2 $ \\
\nodata    & 7193.924227 & $  -15.2 \pm 11.3 $ \\
\tableline
J2309+2603 & 6598.715699 & $ -260.5 \pm 26.7 $ \\
\nodata    & 6837.878298 & $ -376.5 \pm 19.1 $ \\
\nodata    & 6838.856494 & $  114.7 \pm 10.2 $ \\
\nodata    & 6838.910654 & $  329.5 \pm  8.9 $ \\
\nodata    & 6838.950067 & $ -362.8 \pm  9.7 $ \\
\nodata    & 7012.601738 & $ -410.5 \pm 10.4 $ \\
\nodata    & 7012.612605 & $ -270.2 \pm  8.3 $ \\
\nodata    & 7012.622291 & $   16.0 \pm 11.5 $ \\
\nodata    & 7012.663376 & $ -196.7 \pm 20.2 $ \\
\nodata    & 7154.953088 & $ -421.3 \pm 27.3 $ \\
\nodata    & 7154.962209 & $ -228.5 \pm 43.6 $ \\
\nodata    & 7154.970566 & $  -19.1 \pm 41.7 $ \\
\nodata    & 7155.941326 & $ -474.1 \pm 23.9 $ \\
\nodata    & 7155.950713 & $ -353.4 \pm 22.9 $ \\
\nodata    & 7155.959232 & $ -137.2 \pm 17.4 $ \\
\nodata    & 7311.739200 & $   11.2 \pm 15.7 $ \\
\nodata    & 7311.747151 & $ -239.0 \pm 11.3 $ \\
\nodata    & 7311.774302 & $ -125.1 \pm 17.0 $ \\
\nodata    & 7311.782335 & $  163.2 \pm  9.2 $ \\
\nodata    & 7311.789452 & $  335.9 \pm 12.5 $ \\
\nodata    & 7311.797450 & $  395.2 \pm 13.9 $ \\
\nodata    & 7311.804602 & $  327.6 \pm 11.0 $ \\
\nodata    & 7311.812588 & $  166.4 \pm 12.1 $ \\


==> table5.txt <==
J0022$+$0031 &  0:22:28.452 &   0:31:15.55 & $20460 \pm 310$ & $7.58 \pm 0.04$ & 0.459 & $ 9.88 \pm 0.08$ & $19.284 \pm 0.034$ & $0.762 \pm 0.029$ & $0.49135 \pm 0.02540$ & $ 80.8 \pm  1.3$ & $ -20.3 \pm  0.8$ & $>$0.23 & $<$59.25 \\
J0022$-$1014 &  0:22:07.659 & -10:14:23.53 & $20730 \pm 340$ & $7.28 \pm 0.05$ & 0.376 & $ 9.32 \pm 0.10$ & $19.581 \pm 0.031$ & $1.129 \pm 0.052$ & $0.07989 \pm 0.00300$ & $145.6 \pm  5.6$ & $ -38.5 \pm  3.7$ & $>$0.21 & $<$0.613 \\
J0056$-$0611 &  0:56:48.232 &  -6:11:41.59 & $12230 \pm 180$ & $6.17 \pm 0.04$ & 0.180 & $ 8.37 \pm 0.10$ & $17.208 \pm 0.023$ & $0.586 \pm 0.029$ & $0.04338 \pm 0.00002$ & $376.9 \pm  2.4$ & $   4.2 \pm  1.2$ & $>$0.46 & $<$0.115 \\
J0106$-$1000 &  1:06:57.398 & -10:00:03.35 & $16970 \pm 260$ & $6.10 \pm 0.05$ & 0.189 & $ 7.47 \pm 0.14$ & $19.595 \pm 0.023$ & $2.669 \pm 0.176$ & $0.02715 \pm 0.00002$ & $395.2 \pm  3.6$ & $   2.2 \pm  2.7$ & $>$0.39 & $<$0.036 \\
J0112$+$1835 &  1:12:10.254 &  18:35:03.77 & $10020 \pm 140$ & $5.76 \pm 0.05$ & 0.160 & $ 8.00 \pm 0.12$ & $17.110 \pm 0.016$ & $0.664 \pm 0.036$ & $0.14698 \pm 0.00003$ & $295.3 \pm  2.0$ & $-121.4 \pm  1.1$ & $>$0.62 & $<$2.674 \\
J0125$+$2017 &  1:25:16.758 &  20:17:44.63 & $11170 \pm 200$ & $4.71 \pm 0.06$ & 0.184 & $ 4.88 \pm 0.18$ & $17.153 \pm 0.021$ & $2.855 \pm 0.238$ & $0.88758 \pm 0.00004$ & $ 65.4 \pm  2.1$ & $  79.4 \pm  2.2$ & $>$0.14 & $<$938.3 \\
J0152$+$0749 &  1:52:13.777 &   7:49:13.96 & $10840 \pm 180$ & $5.92 \pm 0.05$ & 0.169 & $ 8.10 \pm 0.12$ & $18.033 \pm 0.010$ & $0.972 \pm 0.056$ & $0.32288 \pm 0.00014$ & $217.0 \pm  2.0$ & $ -61.2 \pm  1.0$ & $>$0.57 & $<$21.97 \\
J0308$+$5140 &  3:08:18.184 &  51:40:11.54 & $ 8380 \pm 140$ & $5.51 \pm 0.13$ & 0.149 & $ 8.01 \pm 0.44$ & $13.049 \pm 0.000$ & $0.104 \pm 0.021$ & $0.80590 \pm 0.00109$ & $ 78.9 \pm  2.7$ & $ -56.8 \pm  1.8$ & $>$0.16 & $<$778.5 \\
J0345$+$1748 &   3:45:16.80 &  17:48:09.10 & $ 8680 \pm 120$ & $6.83 \pm 0.04$ & 0.218 & $10.88 \pm 0.09$ & $16.418 \pm 0.010$ & $0.128 \pm 0.005$ & $0.23503 \pm 0.00013$ & $273.4 \pm  0.5$ & $ 125.9 \pm  3.0$ & $>$0.80 & $<$5.792 \\
J0651$+$2844 &  6:51:33.338 &  28:44:23.38 & $16340 \pm 260$ & $6.81 \pm 0.05$ & 0.247 & $ 9.03 \pm 0.08$ & $18.840 \pm 0.012$ & $0.916 \pm 0.036$ & $0.00886 \pm 0.00001$ & $616.9 \pm  5.0$ & $  -7.7 \pm  4.5$ & $>$0.49 & $<$0.001 \\
J0730$+$1703 &  7:30:32.897 &  17:03:56.94 & $12030 \pm 220$ & $6.30 \pm 0.05$ & 0.182 & $ 8.72 \pm 0.13$ & $19.724 \pm 0.028$ & $1.590 \pm 0.095$ & $0.69770 \pm 0.05427$ & $122.8 \pm  4.3$ & $ 103.1 \pm  3.4$ & $>$0.33 & $<$247.1 \\
J0745$+$1949 &  7:45:11.565 &  19:49:26.57 & $ 8380 \pm 130$ & $6.21 \pm 0.07$ & 0.164 & $ 9.79 \pm 0.17$ & $16.259 \pm 0.008$ & $0.197 \pm 0.016$ & $0.11240 \pm 0.00833$ & $108.7 \pm  2.9$ & $  81.7 \pm  4.3$ & $>$0.10 & $<$5.445 \\
J0751$-$0141 &  7:51:41.179 &  -1:41:20.91 & $15740 \pm 250$ & $5.49 \pm 0.05$ & 0.194 & $ 6.07 \pm 0.13$ & $17.376 \pm 0.015$ & $1.832 \pm 0.113$ & $0.08001 \pm 0.00279$ & $432.6 \pm  2.3$ & $  61.9 \pm  1.1$ & $>$0.97 & $<$0.319 \\
J0755$+$4800 &  7:55:19.472 &  48:00:34.09 & $19520 \pm 300$ & $7.42 \pm 0.05$ & 0.410 & $ 9.69 \pm 0.09$ & $15.852 \pm 0.017$ & $0.171 \pm 0.007$ & $0.54627 \pm 0.00522$ & $194.5 \pm  5.5$ & $  42.6 \pm  3.6$ & $>$0.89 & $<$28.60 \\
J0755$+$4906 &  7:55:52.403 &  49:06:27.91 & $13590 \pm 280$ & $6.13 \pm 0.06$ & 0.184 & $ 7.99 \pm 0.18$ & $20.092 \pm 0.023$ & $2.637 \pm 0.223$ & $0.06302 \pm 0.00213$ & $438.0 \pm  5.0$ & $ -50.7 \pm  3.6$ & $>$0.82 & $<$0.200 \\
J0756$+$6704 &  7:56:10.714 &  67:04:24.69 & $11750 \pm 250$ & $4.91 \pm 0.13$ & 0.182 & $ 5.28 \pm 0.36$ & $16.233 \pm 0.020$ & $1.576 \pm 0.262$ & $0.61781 \pm 0.00002$ & $204.2 \pm  1.6$ & $ -98.7 \pm  1.3$ & $>$0.82 & $<$89.33 \\
J0802$-$0955 &  8:02:50.134 &  -9:55:49.85 & $16980 \pm 270$ & $6.44 \pm 0.05$ & 0.198 & $ 8.27 \pm 0.10$ & $18.604 \pm 0.012$ & $1.170 \pm 0.056$ & $0.54687 \pm 0.00455$ & $176.5 \pm  4.5$ & $  27.0 \pm  2.7$ & $>$0.57 & $<$78.03 \\
J0806$-$0905 &  8:06:53.308 &  -9:05:11.51 & $ 8510 \pm 130$ & $5.12 \pm 0.10$ & 0.166 & $ 6.88 \pm 0.22$ & $17.681 \pm 0.006$ & $1.454 \pm 0.145$ &          \nodata      & $     < 17.1   $ & $ 109.4 \pm  3.7$ & \nodata &  \nodata \\
J0811$+$0225 &  8:11:33.561 &   2:25:56.72 & $13540 \pm 200$ & $5.67 \pm 0.04$ & 0.179 & $ 6.89 \pm 0.12$ & $18.553 \pm 0.024$ & $2.154 \pm 0.123$ & $0.82194 \pm 0.00049$ & $220.7 \pm  2.5$ & $  77.4 \pm  1.4$ & $>$1.21 & $<$146.6 \\
J0815$+$2309 &  8:15:44.243 &  23:09:04.92 & $21430 \pm 330$ & $5.84 \pm 0.05$ & 0.200 & $ 6.32 \pm 0.18$ & $17.623 \pm 0.015$ & $1.832 \pm 0.158$ & $1.07357 \pm 0.00018$ & $131.7 \pm  2.6$ & $ -37.0 \pm  2.6$ & $>$0.50 & $<$515.4 \\
J0818$+$3536 &  8:18:22.335 &  35:36:18.87 & $10360 \pm 190$ & $5.86 \pm 0.09$ & 0.165 & $ 8.11 \pm 0.22$ & $20.509 \pm 0.026$ & $3.040 \pm 0.305$ & $0.18315 \pm 0.02110$ & $170.0 \pm  5.0$ & $-201.3 \pm  4.3$ & $>$0.25 & $<$9.272 \\
J0822$+$2753 &  8:22:12.578 &  27:53:07.43 & $ 8980 \pm 130$ & $6.65 \pm 0.05$ & 0.191 & $10.43 \pm 0.11$ & $18.208 \pm 0.013$ & $0.360 \pm 0.018$ & $0.24400 \pm 0.00020$ & $271.1 \pm  9.0$ & $ -52.2 \pm  4.5$ & $>$0.78 & $<$7.402 \\
J0825$+$1152 &  8:25:11.906 &  11:52:36.46 & $27180 \pm 400$ & $6.60 \pm 0.04$ & 0.278 & $ 7.53 \pm 0.12$ & $18.575 \pm 0.018$ & $1.621 \pm 0.087$ & $0.05819 \pm 0.00001$ & $319.4 \pm  2.7$ & $  32.7 \pm  2.0$ & $>$0.49 & $<$0.165 \\
J0837$+$6648 &  8:37:08.514 &  66:48:37.13 & $11410 \pm 240$ & $6.30 \pm 0.05$ & 0.181 & $ 8.85 \pm 0.13$ & $17.844 \pm 0.019$ & $0.630 \pm 0.038$ & $0.46329 \pm 0.00005$ & $150.3 \pm  3.0$ & $ -22.4 \pm  2.3$ & $>$0.36 & $<$76.28 \\
J0840$+$1527 &  8:40:37.575 &  15:27:04.58 & $13670 \pm 230$ & $5.04 \pm 0.05$ & 0.192 & $ 5.21 \pm 0.14$ & $19.217 \pm 0.027$ & $6.343 \pm 0.418$ & $0.52155 \pm 0.00474$ & $ 84.8 \pm  3.1$ & $  10.7 \pm  1.7$ & $>$0.16 & $<$194.7 \\
J0845$+$1624 &  8:45:23.031 &  16:24:57.59 & $19620 \pm 310$ & $7.51 \pm 0.05$ & 0.436 & $ 9.84 \pm 0.09$ & $19.714 \pm 0.020$ & $0.945 \pm 0.041$ & $0.75599 \pm 0.02164$ & $ 62.2 \pm  5.4$ & $  15.2 \pm  4.6$ & $>$0.20 & $<$228.8 \\
J0849$+$0445 &  8:49:10.129 &   4:45:28.71 & $10290 \pm 150$ & $6.29 \pm 0.05$ & 0.179 & $ 9.12 \pm 0.13$ & $19.090 \pm 0.020$ & $0.989 \pm 0.059$ & $0.07870 \pm 0.00010$ & $366.9 \pm  4.7$ & $  47.8 \pm  7.4$ & $>$0.65 & $<$0.438 \\
J0900$+$0234 &  9:00:52.046 &   2:34:13.87 & $ 8490 \pm 130$ & $6.26 \pm 0.07$ & 0.167 & $ 9.83 \pm 0.17$ & $17.939 \pm 0.016$ & $0.420 \pm 0.034$ &          \nodata      & $     < 24.0   $ & $  65.3 \pm  7.5$ & \nodata &  \nodata \\
J0917$+$4638 &  9:17:09.551 &  46:38:21.73 & $12240 \pm 180$ & $5.75 \pm 0.04$ & 0.173 & $ 7.37 \pm 0.10$ & $18.713 \pm 0.019$ & $1.859 \pm 0.084$ & $0.31642 \pm 0.00002$ & $148.8 \pm  2.0$ & $  28.0 \pm  0.9$ & $>$0.28 & $<$35.18 \\
J0923$+$3028 &  9:23:45.596 &  30:28:04.99 & $18500 \pm 290$ & $6.88 \pm 0.05$ & 0.274 & $ 8.86 \pm 0.11$ & $15.615 \pm 0.019$ & $0.225 \pm 0.011$ & $0.04495 \pm 0.00049$ & $296.0 \pm  3.0$ & $   1.9 \pm  1.9$ & $>$0.37 & $<$0.105 \\
J0935$+$4411 &  9:35:06.932 &  44:11:06.93 & $21660 \pm 380$ & $6.96 \pm 0.05$ & 0.312 & $ 8.63 \pm 0.14$ & $17.671 \pm 0.021$ & $0.645 \pm 0.041$ & $0.01375 \pm 0.00051$ & $198.5 \pm  3.2$ & $  77.3 \pm  3.4$ & $>$0.13 & $<$0.010 \\
J0940$+$6304 &  9:40:08.729 &  63:04:27.40 & $12910 \pm 210$ & $5.96 \pm 0.05$ & 0.180 & $ 7.69 \pm 0.13$ & $19.618 \pm 0.026$ & $2.436 \pm 0.150$ & $0.48438 \pm 0.00001$ & $210.4 \pm  3.2$ & $  32.6 \pm  2.3$ & $>$0.73 & $<$51.27 \\
J1005$+$0542 & 10:05:48.092 &   5:42:04.45 & $16590 \pm 260$ & $7.38 \pm 0.05$ & 0.385 & $ 9.97 \pm 0.09$ & $19.699 \pm 0.023$ & $0.884 \pm 0.038$ & $0.30560 \pm 0.00007$ & $208.9 \pm  6.8$ & $   8.6 \pm  8.2$ & $>$0.70 & $<$7.773 \\
J1005$+$3550 & 10:05:54.056 &  35:50:14.25 & $10060 \pm 140$ & $6.02 \pm 0.05$ & 0.168 & $ 8.57 \pm 0.12$ & $18.958 \pm 0.022$ & $1.195 \pm 0.069$ & $0.17652 \pm 0.00011$ & $143.0 \pm  2.3$ & $-170.9 \pm  1.7$ & $>$0.19 & $<$10.48 \\
J1017$+$1217 & 10:17:07.109 &  12:17:57.42 & $ 8330 \pm 130$ & $5.53 \pm 0.06$ & 0.142 & $ 8.13 \pm 0.23$ & $17.479 \pm 0.020$ & $0.745 \pm 0.083$ &          \nodata      & $     < 18.6   $ & $  24.8 \pm  3.6$ & \nodata &  \nodata \\
J1039$+$1645 & 10:39:53.118 &  16:45:24.28 & $14310 \pm 240$ & $7.64 \pm 0.05$ & 0.458 & $10.71 \pm 0.08$ & $18.941 \pm 0.024$ & $0.444 \pm 0.018$ & $0.82470 \pm 0.02214$ & $ 83.4 \pm  4.0$ & $ -32.9 \pm  2.8$ & $>$0.31 & $<$186.2 \\
J1046$-$0153 & 10:46:07.871 &  -1:53:58.46 & $14860 \pm 230$ & $7.37 \pm 0.05$ & 0.373 & $10.19 \pm 0.09$ & $17.921 \pm 0.018$ & $0.353 \pm 0.015$ & $0.39539 \pm 0.10836$ & $ 80.8 \pm  6.6$ & $ -33.3 \pm  2.9$ & $>$0.19 & $<$47.14 \\
J1053$+$5200 & 10:53:53.898 &  52:00:30.98 & $16370 \pm 240$ & $6.54 \pm 0.04$ & 0.204 & $ 8.56 \pm 0.09$ & $18.898 \pm 0.020$ & $1.171 \pm 0.050$ & $0.04256 \pm 0.00002$ & $264.0 \pm  2.0$ & $  11.6 \pm  1.9$ & $>$0.26 & $<$0.155 \\
J1054$-$2121 & 10:54:35.787 & -21:21:55.94 & $ 9540 \pm 140$ & $6.36 \pm 0.12$ & 0.178 & $ 9.55 \pm 0.28$ & $18.487 \pm 0.013$ & $0.619 \pm 0.082$ & $0.10439 \pm 0.00655$ & $261.1 \pm  7.1$ & $  78.2 \pm  2.8$ & $>$0.40 & $<$1.351 \\
J1056$+$6536 & 10:56:11.023 &  65:36:31.53 & $21010 \pm 360$ & $7.10 \pm 0.05$ & 0.334 & $ 8.97 \pm 0.10$ & $19.682 \pm 0.023$ & $1.386 \pm 0.067$ & $0.04351 \pm 0.00103$ & $267.5 \pm  7.4$ & $ -12.0 \pm  4.7$ & $>$0.34 & $<$0.087 \\
J1104$+$0918 & 11:04:36.733 &   9:18:22.73 & $16700 \pm 260$ & $7.61 \pm 0.05$ & 0.457 & $10.34 \pm 0.09$ & $16.572 \pm 0.016$ & $0.177 \pm 0.007$ & $0.55319 \pm 0.00502$ & $142.1 \pm  6.0$ & $  72.5 \pm  4.0$ & $>$0.55 & $<$39.38 \\
J1108$+$1512 & 11:08:15.520 &  15:12:46.75 & $ 8880 \pm 130$ & $6.52 \pm 0.06$ & 0.179 & $10.22 \pm 0.15$ & $18.830 \pm 0.017$ & $0.529 \pm 0.037$ & $0.12310 \pm 0.00867$ & $256.2 \pm  3.7$ & $  31.6 \pm  1.4$ & $>$0.43 & $<$1.977 \\
J1112$+$1117 & 11:12:15.824 &  11:17:45.04 & $ 9560 \pm 140$ & $6.30 \pm 0.06$ & 0.176 & $ 9.40 \pm 0.15$ & $16.234 \pm 0.016$ & $0.234 \pm 0.016$ & $0.17248 \pm 0.00001$ & $116.2 \pm  2.8$ & $  69.4 \pm  2.0$ & $>$0.14 & $<$12.10 \\
J1128$+$1743 & 11:28:23.334 &  17:43:54.58 & $11260 \pm 210$ & $4.76 \pm 0.06$ & 0.183 & $ 4.99 \pm 0.18$ & $19.434 \pm 0.026$ & $7.774 \pm 0.656$ & $2.16489 \pm 0.03889$ & $ 41.2 \pm  2.0$ & $ -24.5 \pm  1.4$ & $>$0.11 & $<$12353  \\
J1130$+$0933 & 11:30:27.956 &   9:33:03.55 & $12020 \pm 210$ & $5.06 \pm 0.06$ & 0.179 & $ 5.62 \pm 0.16$ & $16.843 \pm 0.029$ & $1.761 \pm 0.133$ & $1.55935 \pm 0.00014$ & $ 69.0 \pm  3.9$ & $-145.6 \pm  1.8$ & $>$0.19 & $<$3241  \\
J1130$+$3855 & 11:30:17.454 &  38:55:50.11 & $11570 \pm 190$ & $7.12 \pm 0.06$ & 0.288 & $10.37 \pm 0.10$ & $19.445 \pm 0.021$ & $0.653 \pm 0.032$ & $0.15652 \pm 0.00001$ & $284.0 \pm  4.9$ & $  33.5 \pm  2.5$ & $>$0.73 & $<$1.639 \\
J1141$+$3850 & 11:41:55.558 &  38:50:03.02 & $11290 \pm 210$ & $4.94 \pm 0.10$ & 0.177 & $ 5.48 \pm 0.28$ & $18.982 \pm 0.017$ & $5.059 \pm 0.648$ & $0.25958 \pm 0.00005$ & $265.8 \pm  3.5$ & $ -11.2 \pm  2.0$ & $>$0.77 & $<$9.509 \\
J1151$+$5858 & 11:51:38.378 &  58:58:53.20 & $15430 \pm 300$ & $6.10 \pm 0.06$ & 0.186 & $ 7.65 \pm 0.15$ & $20.030 \pm 0.025$ & $2.998 \pm 0.212$ & $0.66902 \pm 0.00070$ & $175.7 \pm  5.9$ & $  12.0 \pm  3.1$ & $>$0.63 & $<$130.8 \\
J1157$+$0546 & 11:57:34.454 &   5:46:45.48 & $11870 \pm 260$ & $4.81 \pm 0.14$ & 0.186 & $ 4.97 \pm 0.39$ & $19.755 \pm 0.024$ & $9.187 \pm 1.651$ & $0.56500 \pm 0.01925$ & $158.3 \pm  4.9$ & $-124.8 \pm  2.8$ & $>$0.46 & $<$105.9 \\
J1233$+$1602 & 12:33:16.199 &  16:02:04.65 & $11700 \pm 240$ & $5.59 \pm 0.07$ & 0.169 & $ 7.10 \pm 0.19$ & $19.814 \pm 0.017$ & $3.502 \pm 0.309$ & $0.15090 \pm 0.00009$ & $336.0 \pm  4.0$ & $ -35.3 \pm  2.7$ & $>$0.85 & $<$2.164 \\
J1234$-$0228 & 12:34:10.367 &  -2:28:02.81 & $17800 \pm 260$ & $6.61 \pm 0.04$ & 0.227 & $ 8.46 \pm 0.07$ & $17.706 \pm 0.015$ & $0.706 \pm 0.025$ & $0.09143 \pm 0.00400$ & $ 94.0 \pm  2.3$ & $  50.3 \pm  1.8$ & $>$0.09 & $<$2.622 \\
J1238$+$1946 & 12:38:00.096 &  19:46:31.42 & $14950 \pm 240$ & $4.89 \pm 0.05$ & 0.210 & $ 4.56 \pm 0.15$ & $17.182 \pm 0.023$ & $3.348 \pm 0.237$ & $0.22275 \pm 0.00009$ & $258.6 \pm  2.5$ & $  -6.6 \pm  1.0$ & $>$0.68 & $<$5.870 \\
J1241$+$0633 & 12:41:24.291 &   6:33:51.02 & $11280 \pm 170$ & $6.65 \pm 0.05$ & 0.199 & $ 9.64 \pm 0.09$ & $17.722 \pm 0.021$ & $0.413 \pm 0.018$ & $0.95912 \pm 0.00028$ & $138.2 \pm  4.8$ & $  90.0 \pm  3.3$ & $>$0.51 & $<$377.6 \\
J1249$+$2626 & 12:49:43.572 &  26:26:04.22 & $10080 \pm 150$ & $5.73 \pm 0.07$ & 0.160 & $ 7.92 \pm 0.16$ & $16.566 \pm 0.015$ & $0.538 \pm 0.039$ & $0.22906 \pm 0.00112$ & $191.6 \pm  3.9$ & $ -15.5 \pm  2.4$ & $>$0.35 & $<$13.36 \\
J1355$+$1956 & 13:55:12.336 &  19:56:45.43 & $ 8050 \pm 120$ & $6.10 \pm 0.06$ & 0.156 & $ 9.76 \pm 0.17$ & $16.098 \pm 0.024$ & $0.185 \pm 0.014$ &          \nodata      & $     < 22.6   $ & $ -41.8 \pm  3.9$ & \nodata &  \nodata \\
J1422$+$4352 & 14:22:00.739 &  43:52:53.11 & $12770 \pm 250$ & $6.11 \pm 0.06$ & 0.181 & $ 8.09 \pm 0.16$ & $19.795 \pm 0.023$ & $2.204 \pm 0.167$ & $0.37930 \pm 0.01123$ & $176.0 \pm  6.0$ & $-193.0 \pm  7.7$ & $>$0.43 & $<$39.29 \\
J1436$+$5010 & 14:36:33.289 &  50:10:26.90 & $17370 \pm 250$ & $6.66 \pm 0.04$ & 0.233 & $ 8.60 \pm 0.08$ & $18.169 \pm 0.015$ & $0.821 \pm 0.031$ & $0.04580 \pm 0.00010$ & $347.4 \pm  8.9$ & $ -30.2 \pm  5.1$ & $>$0.45 & $<$0.107 \\
J1439$+$1002 & 14:39:48.402 &  10:02:21.70 & $14520 \pm 220$ & $6.36 \pm 0.05$ & 0.181 & $ 8.47 \pm 0.13$ & $17.824 \pm 0.012$ & $0.743 \pm 0.045$ & $0.43741 \pm 0.00169$ & $174.0 \pm  2.0$ & $ -55.5 \pm  1.3$ & $>$0.46 & $<$54.49 \\
J1443$+$1509 & 14:43:42.746 &  15:09:38.62 & $ 9170 \pm 130$ & $6.71 \pm 0.06$ & 0.201 & $10.44 \pm 0.12$ & $18.585 \pm 0.016$ & $0.426 \pm 0.024$ & $0.19053 \pm 0.02402$ & $306.7 \pm  3.0$ & $-172.0 \pm  2.7$ & $>$0.86 & $<$3.386 \\
J1448$+$1342 & 14:48:01.123 &  13:42:32.80 & $12300 \pm 360$ & $6.99 \pm 0.06$ & 0.262 & $10.00 \pm 0.13$ & $19.198 \pm 0.023$ & $0.692 \pm 0.042$ &          \nodata      & $     < 35.0   $ & $ -29.9 \pm  5.1$ & \nodata &  \nodata \\
J1449$+$1717 & 14:49:57.159 &  17:17:29.34 & $10010 \pm 150$ & $6.11 \pm 0.05$ & 0.171 & $ 8.79 \pm 0.12$ & $17.620 \pm 0.018$ & $0.583 \pm 0.034$ & $0.29075 \pm 0.00001$ & $228.5 \pm  3.2$ & $ -13.4 \pm  1.9$ & $>$0.60 & $<$15.98 \\
J1512$+$2615 & 15:12:25.698 &  26:15:38.47 & $11380 \pm 180$ & $6.93 \pm 0.06$ & 0.250 & $10.09 \pm 0.12$ & $19.240 \pm 0.019$ & $0.678 \pm 0.037$ & $0.59999 \pm 0.02348$ & $115.0 \pm  4.0$ & $ -40.0 \pm  3.5$ & $>$0.31 & $<$130.7 \\
J1518$+$0658 & 15:18:26.687 &   6:58:13.27 & $ 9940 \pm 140$ & $6.82 \pm 0.04$ & 0.224 & $10.32 \pm 0.08$ & $17.454 \pm 0.017$ & $0.267 \pm 0.010$ & $0.60935 \pm 0.00004$ & $172.0 \pm  2.0$ & $ -67.5 \pm  1.3$ & $>$0.60 & $<$88.83 \\
J1518$+$1354 & 15:18:02.566 &  13:54:31.96 & $ 8080 \pm 120$ & $5.43 \pm 0.07$ & 0.146 & $ 8.00 \pm 0.34$ & $18.988 \pm 0.019$ & $1.594 \pm 0.246$ & $0.57655 \pm 0.00734$ & $112.7 \pm  4.6$ & $ -43.4 \pm  3.0$ & $>$0.23 & $<$237.6 \\
J1526$+$0543 & 15:26:51.575 &   5:43:35.32 & $10400 \pm 190$ & $5.67 \pm 0.05$ & 0.161 & $ 7.66 \pm 0.13$ & $18.754 \pm 0.020$ & $1.658 \pm 0.103$ & $0.25039 \pm 0.00001$ & $231.9 \pm  2.3$ & $ -39.8 \pm  1.8$ & $>$0.54 & $<$12.14 \\
J1538$+$0252 & 15:38:44.213 &   2:52:09.54 & $10260 \pm 150$ & $5.98 \pm 0.06$ & 0.168 & $ 8.41 \pm 0.15$ & $18.523 \pm 0.014$ & $1.053 \pm 0.071$ & $0.41915 \pm 0.00295$ & $227.6 \pm  4.9$ & $-157.9 \pm  2.9$ & $>$0.76 & $<$35.94 \\
J1555$+$2444 & 15:55:02.000 &  24:44:22.05 & $18170 \pm 310$ & $6.30 \pm 0.05$ & 0.190 & $ 7.82 \pm 0.12$ & $16.045 \pm 0.015$ & $0.443 \pm 0.025$ &          \nodata      & $     < 14.8   $ & $   1.0 \pm  3.2$ & \nodata &  \nodata \\
J1557$+$2823 & 15:57:08.482 &  28:23:36.00 & $12560 \pm 190$ & $7.76 \pm 0.05$ & 0.494 & $11.19 \pm 0.09$ & $17.560 \pm 0.029$ & $0.188 \pm 0.008$ & $0.40741 \pm 0.00294$ & $131.2 \pm  4.2$ & $  10.4 \pm  2.2$ & $>$0.43 & $<$19.87 \\
J1614$+$1912 & 16:14:31.286 &  19:12:19.45 & $ 8870 \pm 160$ & $6.62 \pm 0.13$ & 0.190 & $10.41 \pm 0.27$ & $16.190 \pm 0.019$ & $0.144 \pm 0.018$ &          \nodata      & $     < 56.0   $ & $-148.7 \pm  7.6$ & \nodata &  \nodata \\
J1617$+$1310 & 16:17:22.511 &  13:10:18.87 & $10630 \pm 170$ & $6.06 \pm 0.05$ & 0.172 & $ 8.48 \pm 0.12$ & $18.602 \pm 0.015$ & $1.060 \pm 0.061$ & $0.41124 \pm 0.00086$ & $210.1 \pm  2.8$ & $   7.8 \pm  2.0$ & $>$0.64 & $<$38.10 \\
J1625$+$3632 & 16:25:42.108 &  36:32:19.11 & $24700 \pm 400$ & $6.10 \pm 0.05$ & 0.197 & $ 6.74 \pm 0.13$ & $19.326 \pm 0.016$ & $3.289 \pm 0.204$ & $0.23238 \pm 0.03960$ & $ 58.4 \pm  2.7$ & $ -95.0 \pm  2.1$ & $>$0.07 & $<$45.98 \\
J1630$+$2712 & 16:30:26.096 &  27:12:26.55 & $10390 \pm 170$ & $6.03 \pm 0.08$ & 0.170 & $ 8.49 \pm 0.19$ & $20.036 \pm 0.017$ & $2.050 \pm 0.180$ & $0.27646 \pm 0.00002$ & $218.0 \pm  5.0$ & $-118.3 \pm  3.5$ & $>$0.52 & $<$15.51 \\
J1630$+$4233 & 16:30:30.584 &  42:33:05.78 & $16070 \pm 250$ & $7.07 \pm 0.05$ & 0.298 & $ 9.52 \pm 0.10$ & $19.038 \pm 0.017$ & $0.802 \pm 0.037$ & $0.02766 \pm 0.00004$ & $295.9 \pm  4.9$ & $ -11.1 \pm  3.8$ & $>$0.30 & $<$0.032 \\
J1631$+$0605 & 16:31:23.675 &   6:05:33.82 & $10150 \pm 170$ & $5.82 \pm 0.07$ & 0.162 & $ 8.08 \pm 0.17$ & $19.002 \pm 0.019$ & $1.533 \pm 0.118$ & $0.24776 \pm 0.00411$ & $215.4 \pm  3.4$ & $  -9.6 \pm  3.7$ & $>$0.47 & $<$13.15 \\
J1735$+$2134 & 17:35:21.694 &  21:34:40.64 & $ 7940 \pm 130$ & $5.76 \pm 0.08$ & 0.142 & $ 9.06 \pm 0.21$ & $15.904 \pm 0.011$ & $0.235 \pm 0.023$ &          \nodata      & $     < 18.4   $ & $ -16.3 \pm  3.4$ & \nodata &  \nodata \\
J1741$+$6526 & 17:41:40.494 &  65:26:38.67 & $10540 \pm 170$ & $6.00 \pm 0.06$ & 0.170 & $ 8.37 \pm 0.15$ & $18.230 \pm 0.021$ & $0.940 \pm 0.064$ & $0.06111 \pm 0.00001$ & $508.0 \pm  4.0$ & $ -69.7 \pm  2.5$ & $>$1.10 & $<$0.160 \\
J1840$+$6423 & 18:40:37.788 &  64:23:12.10 & $ 9380 \pm 130$ & $6.55 \pm 0.05$ & 0.182 & $10.06 \pm 0.12$ & $18.767 \pm 0.014$ & $0.553 \pm 0.031$ & $0.19130 \pm 0.00005$ & $272.0 \pm  2.0$ & $ -76.5 \pm  1.5$ & $>$0.65 & $<$4.616 \\
J2103$-$0027 & 21:03:08.798 &  -0:27:48.91 & $10130 \pm 150$ & $5.78 \pm 0.05$ & 0.161 & $ 8.00 \pm 0.12$ & $18.209 \pm 0.014$ & $1.102 \pm 0.063$ & $0.20308 \pm 0.00023$ & $281.0 \pm  3.2$ & $ -67.6 \pm  5.3$ & $>$0.70 & $<$5.738 \\
J2119$-$0018 & 21:19:21.963 &  -0:18:25.84 & $ 9980 \pm 150$ & $5.71 \pm 0.08$ & 0.159 & $ 7.91 \pm 0.18$ & $19.991 \pm 0.022$ & $2.612 \pm 0.217$ & $0.08677 \pm 0.00004$ & $383.0 \pm  4.0$ & $ -19.2 \pm  3.8$ & $>$0.74 & $<$0.578 \\
J2132$+$0754 & 21:32:28.360 &   7:54:28.24 & $13780 \pm 200$ & $6.02 \pm 0.04$ & 0.187 & $ 7.64 \pm 0.14$ & $17.904 \pm 0.019$ & $1.133 \pm 0.075$ & $0.25056 \pm 0.00002$ & $297.3 \pm  3.0$ & $ -12.1 \pm  1.4$ & $>$0.97 & $<$6.918 \\
J2139$+$2227 & 21:39:07.415 &  22:27:08.87 & $ 7990 \pm 130$ & $5.93 \pm 0.12$ & 0.149 & $ 9.42 \pm 0.29$ & $15.600 \pm 0.011$ & $0.174 \pm 0.023$ &          \nodata      & $     < 23.7   $ & $   8.5 \pm  2.7$ & \nodata &  \nodata \\
J2151$+$1614 & 21:51:59.210 &  16:14:48.73 & $12300 \pm 230$ & $6.24 \pm 0.06$ & 0.181 & $ 8.53 \pm 0.15$ & $16.454 \pm 0.014$ & $0.386 \pm 0.028$ & $0.59152 \pm 0.00008$ & $163.3 \pm  3.1$ & $ -67.0 \pm  2.4$ & $>$0.50 & $<$115.5 \\
J2228$+$3623 & 22:28:59.933 &  36:23:59.64 & $ 7990 \pm 120$ & $6.07 \pm 0.08$ & 0.154 & $ 9.73 \pm 0.20$ & $16.529 \pm 0.011$ & $0.229 \pm 0.021$ &          \nodata      & $     < 28.0   $ & $ -57.1 \pm  2.8$ & \nodata &  \nodata \\
J2236$+$2232 & 22:36:30.080 &  22:32:23.85 & $11360 \pm 170$ & $6.53 \pm 0.04$ & 0.186 & $ 9.40 \pm 0.10$ & $17.003 \pm 0.019$ & $0.331 \pm 0.015$ & $1.01016 \pm 0.00005$ & $119.9 \pm  2.0$ & $-172.0 \pm  5.0$ & $>$0.39 & $<$561.9 \\
J2252$-$0056 & 22:52:42.254 &  -0:56:26.68 & $21690 \pm 310$ & $7.15 \pm 0.04$ & 0.349 & $ 8.99 \pm 0.09$ & $18.268 \pm 0.026$ & $0.717 \pm 0.029$ &          \nodata      & $     < 25.0   $ & $ -15.6 \pm  5.6$ & \nodata &  \nodata \\
J2309$+$2603 & 23:09:19.904 &  26:03:46.69 & $10950 \pm 160$ & $6.13 \pm 0.06$ & 0.176 & $ 8.54 \pm 0.14$ & $18.986 \pm 0.016$ & $1.229 \pm 0.080$ & $0.07653 \pm 0.00001$ & $412.4 \pm  2.7$ & $  -3.6 \pm  1.8$ & $>$0.82 & $<$0.350 \\
J2338$-$2052 & 23:38:21.504 & -20:52:22.78 & $16620 \pm 280$ & $6.85 \pm 0.05$ & 0.258 & $ 9.05 \pm 0.09$ & $19.577 \pm 0.035$ & $1.274 \pm 0.054$ & $0.07644 \pm 0.00712$ & $133.4 \pm  7.5$ & $   5.2 \pm  3.2$ & $>$0.15 & $<$0.993 \\
J2345$-$0102 & 23:45:36.470 &  -1:02:04.92 & $34270 \pm 500$ & $7.42 \pm 0.05$ & 0.497 & $ 8.60 \pm 0.18$ & $19.413 \pm 0.020$ & $1.460 \pm 0.136$ &          \nodata      & $     < 43.0   $ & $-141.8 \pm  8.8$ & \nodata &  \nodata \\

